Edge expansion of a graph: SDP-based computational strategies

Computing the edge expansion of a graph is a famously hard combinatorial problem for which there have been many approximation studies. We present two variants of exact algorithms using semidefinite programming (SDP) to compute this constant for any graph. The first variant uses the SDP relaxation first to reduce the search space considerably. The problem is then transformed into instances of max-cut problems, which are solved with an SDP-based state-of-the-art solver. Our second variant to compute the edge expansion uses Dinkelbach's algorithm for fractional programming. This is, we have to solve a parametrized optimization problem and again we use semidefinite programming to obtain solutions of the parametrized problems. Numerical results demonstrate that with our algorithms one can compute the edge expansion on graphs up to 400 vertices in a routine way, including instances where standard branch-and-cut solvers fail. To the best of our knowledge, these are the first SDP-based solvers for computing the edge expansion of a graph.

==> data-performance-plot/performance-largetimes.dat <==
time	splitandbound	dinkelbach	gurobi
500	0.567164179104478	0.522388059701493	0.492537313432836
800	0.656716417910448	0.567164179104478	0.507462686567164
1100	0.686567164179104	0.611940298507463	0.507462686567164
1400	0.701492537313433	0.641791044776119	0.507462686567164
1700	0.716417910447761	0.671641791044776	0.522388059701493
2000	0.746268656716418	0.686567164179104	0.522388059701493
2300	0.791044776119403	0.701492537313433	0.522388059701493
2600	0.82089552238806	0.701492537313433	0.522388059701493
2900	0.850746268656716	0.716417910447761	0.522388059701493
3200	0.850746268656716	0.716417910447761	0.522388059701493
3500	0.850746268656716	0.73134328358209	0.522388059701493
3800	0.865671641791045	0.73134328358209	0.522388059701493
4100	0.865671641791045	0.73134328358209	0.522388059701493
4400	0.865671641791045	0.73134328358209	0.522388059701493
4700	0.865671641791045	0.73134328358209	0.522388059701493
5000	0.865671641791045	0.73134328358209	0.522388059701493
5300	0.865671641791045	0.73134328358209	0.522388059701493
5600	0.895522388059701	0.73134328358209	0.522388059701493
5900	0.895522388059701	0.73134328358209	0.522388059701493
6200	0.895522388059701	0.73134328358209	0.522388059701493
6500	0.895522388059701	0.73134328358209	0.522388059701493
6800	0.895522388059701	0.73134328358209	0.522388059701493
7100	0.895522388059701	0.73134328358209	0.522388059701493
7400	0.895522388059701	0.73134328358209	0.522388059701493
7700	0.895522388059701	0.73134328358209	0.522388059701493
8000	0.895522388059701	0.73134328358209	0.522388059701493
8300	0.91044776119403	0.73134328358209	0.522388059701493
8600	0.91044776119403	0.73134328358209	0.522388059701493
8900	0.925373134328358	0.73134328358209	0.537313432835821
9200	0.925373134328358	0.73134328358209	0.537313432835821
9500	0.925373134328358	0.73134328358209	0.537313432835821
9800	0.925373134328358	0.73134328358209	0.537313432835821
10100	0.925373134328358	0.73134328358209	0.537313432835821
10400	0.925373134328358	0.73134328358209	0.537313432835821
10800	0.940298507462687	0.746268656716418	0.537313432835821


==> data-performance-plot/performance-smalltimes.dat <==
time	splitandbound	dinkelbach	gurobi
0	0	0	0
25	0.26865671641791	0.26865671641791	0.447761194029851
50	0.298507462686567	0.358208955223881	0.477611940298507
75	0.298507462686567	0.373134328358209	0.492537313432836
100	0.313432835820896	0.402985074626866	0.492537313432836
125	0.358208955223881	0.432835820895522	0.492537313432836
150	0.417910447761194	0.447761194029851	0.492537313432836
175	0.417910447761194	0.447761194029851	0.492537313432836
200	0.447761194029851	0.477611940298507	0.492537313432836
225	0.477611940298507	0.477611940298507	0.492537313432836
250	0.477611940298507	0.477611940298507	0.492537313432836
275	0.477611940298507	0.477611940298507	0.492537313432836
300	0.507462686567164	0.477611940298507	0.492537313432836
325	0.522388059701493	0.507462686567164	0.492537313432836
350	0.522388059701493	0.507462686567164	0.492537313432836
375	0.522388059701493	0.507462686567164	0.492537313432836
400	0.552238805970149	0.507462686567164	0.492537313432836
425	0.567164179104478	0.507462686567164	0.492537313432836
450	0.567164179104478	0.522388059701493	0.492537313432836
475	0.567164179104478	0.522388059701493	0.492537313432836
500	0.567164179104478	0.522388059701493	0.492537313432836


==> summary-with-bisection.csv <==
instance,n,m,lambdatwohalf,lb,ub,opt,sizeI,bbnodesTotal,timePreelim,timeTotal,morebbnodes
grevlex-6,22,76,1.4280,1.8182,2.0000,2.0000,1,1,0.3,2.5,0
karate,34,78,0.2343,0.5000,0.5882,0.5882,4,4,0.6,14.0,0
chesapeake,39,170,0.8184,2.0000,2.1667,2.1667,8,8,0.6,9.8,0
dolphins,62,159,0.0865,0.2000,0.2857,0.2857,16,18,3.6,158.7,1

